Exploring the Theory and Practice of Concurrency in the Entity-Component-System Pattern

The Entity-Component-System (ECS) software design pattern, long used in game development, encourages a clean separation of identity (entities), data properties (components), and computational behaviors (systems). Programs written using the ECS pattern are naturally concurrent, and the pattern offers modularity, flexibility, and performance benefits that have led to a proliferation of ECS frameworks. Nevertheless, the ECS pattern is little-known and not well understood outside of a few domains. Existing explanations of the ECS pattern tend to be mired in the concrete details of particular ECS frameworks, or they explain the pattern in terms of imperfect metaphors or in terms of what it is not. We seek a rigorous understanding of the ECS pattern via the design of a formal model, Core ECS, that abstracts away the details of specific implementations to reveal the essence of software using the ECS pattern. We identify a class of Core ECS programs that behave deterministically regardless of scheduling, enabling use of the ECS pattern as a deterministic-by-construction concurrent programming model. With Core ECS as a point of comparison, we then survey several real-world ECS frameworks and find that they all leave opportunities for deterministic concurrency unexploited. Our findings point out a space for new ECS implementation techniques that better leverage such opportunities.

==> svg-inkscape/converge-ltr-a.gv_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'converge-ltr-a.gv_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{382bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51275343)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.15204709,0.43610214){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Frame 1\end{tabular}}}}%
    \put(0.15204709,0.3909746){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0.49998691,0.39162863){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}conc(β)(c) = c'\end{tabular}}}}%
    \put(0.84792675,0.43348605){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Frame 2\end{tabular}}}}%
    \put(0.84792675,0.38835852){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}seq(δ)(c')\end{tabular}}}}%
    \put(0.11445389,0.30922182){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pos\end{tabular}}}}%
    \put(0.18966645,0.30922182){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vel\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.06017005,0.25362993){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.08175278,0.25362993){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.13504251,0.25101384){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.20635709,0.25101384){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.06017005,0.19280586){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.08175278,0.19280586){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.13504251,0.19018977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.06017005,0.1319818){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.08175278,0.1319818){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.13504251,0.12936571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.20044475,0.12936571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-2\end{tabular}}}}%
    \put(0.46108569,0.30922182){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pos\end{tabular}}}}%
    \put(0.53629824,0.30922182){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vel\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.40680184,0.25362993){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.42838457,0.25362993){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.48167429,0.25101384){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.55298891,0.25101384){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.40680184,0.19280586){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.42838457,0.19280586){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.48167429,0.19018977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.40680184,0.1319818){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.42838457,0.1319818){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.48167429,0.12936571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.54707652,0.12936571){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.30969261,0.2735907){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}β\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.30969261,0.15194257){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}β\end{tabular}}}}%
    \put(0.81033357,0.30563779){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pos\end{tabular}}}}%
    \put(0.88554613,0.30563779){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vel\end{tabular}}}}%
    \put(0.75897973,0.2500459){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}⊥\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.75604972,0.19445401){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.77763246,0.19445401){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.83092218,0.19183792){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.90223679,0.19183792){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.75604972,0.13362994){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.77763246,0.13362994){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.83092218,0.13101385){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.8963244,0.13101385){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.75604972,0.07277971){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.77763246,0.07277971){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.83092218,0.07016362){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.8963244,0.07016362){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{converge-ltr-a.gv_svg-tex.pdf}}%
    \put(0.69033358,0.27304133){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}δ\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{converge-ltr-a.gv_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/converge-ltr-b.gv_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'converge-ltr-b.gv_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{382bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5676913)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.15204709,0.49104002){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Frame 1\end{tabular}}}}%
    \put(0.15204709,0.44591249){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0.49998691,0.44656651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}conc(β)(c) = c'\end{tabular}}}}%
    \put(0.84792675,0.48842393){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Frame 2\end{tabular}}}}%
    \put(0.84792675,0.4432964){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}conc(δ)(c')\end{tabular}}}}%
    \put(0.11445389,0.36415971){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pos\end{tabular}}}}%
    \put(0.18966645,0.36415971){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vel\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.06017005,0.30856782){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.08175278,0.30856782){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.13504251,0.30595173){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.20635709,0.30595173){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.06017005,0.24774375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.08175278,0.24774375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.13504251,0.24512766){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.06017005,0.18691968){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.08175278,0.18691968){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.13504251,0.18430359){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.20044475,0.18430359){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-2\end{tabular}}}}%
    \put(0.46108569,0.36415971){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pos\end{tabular}}}}%
    \put(0.53629824,0.36415971){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vel\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.40680184,0.30856782){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.42838457,0.30856782){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.48167429,0.30595173){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.55298891,0.30595173){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.40680184,0.24774375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.42838457,0.24774375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.48167429,0.24512766){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.40680184,0.18691968){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.42838457,0.18691968){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.48167429,0.18430359){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.54707652,0.18430359){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.30969261,0.32852859){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}β\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.30969261,0.20688045){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}β\end{tabular}}}}%
    \put(0.81033357,0.36219764){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pos\end{tabular}}}}%
    \put(0.88554613,0.36219764){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vel\end{tabular}}}}%
    \put(0.75897973,0.30660575){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}⊥\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.75604972,0.25101386){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.77763246,0.25101386){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.83092218,0.24839777){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.90223679,0.24839777){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.75897973,0.19018979){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}⊥\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.75604972,0.13459791){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.77763246,0.13459791){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.83092218,0.13198182){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.8963244,0.13198182){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.75604972,0.07377384){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.77763246,0.07377384){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.83092218,0.07115775){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.90223679,0.07115775){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.69033358,0.32894715){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}δ\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{converge-ltr-b.gv_svg-tex.pdf}}%
    \put(0.69033358,0.15618064){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}δ\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{converge-ltr-b.gv_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/ecs-blocks_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ecs-blocks_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{90.37459373bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46887722)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ecs-blocks_svg-tex.pdf}}%
    \put(0.62451651,0.40187553){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Systems\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ecs-blocks_svg-tex.pdf}}%
    \put(0.3675025,0.21784333){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}State\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ecs-blocks_svg-tex.pdf}}%
    \put(0.3675025,0.40187553){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}State\end{tabular}}}}%
    \put(0.89862525,0.40187553){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}State\end{tabular}}}}%
    \put(0.13466089,0.12649179){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Entity\end{tabular}}}}%
    \put(0.56726783,0.12504379){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Component\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/storage-archetype.gv_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'storage-archetype.gv_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{121bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.45979372)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{storage-archetype.gv_svg-tex.pdf}}%
    \put(0.67216493,1.21814731){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pos, Vel\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{storage-archetype.gv_svg-tex.pdf}}%
    \put(0.67216493,0.44288963){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pos\end{tabular}}}}%
    \put(0.06597938,0.92025045){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.13402061,0.92025045){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.06597938,0.72849788){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.13402061,0.72849788){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.06597938,0.53674531){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.13402061,0.53674531){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.55670101,1.00891024){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1, 6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{storage-archetype.gv_svg-tex.pdf}}%
    \put(0.63092782,0.20058035){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{storage-archetype.gv_svg-tex.pdf}}%
    \put(0.53814431,0.72025046){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}9, -2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{storage-archetype.gv_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/storage-columnar.gv_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'storage-columnar.gv_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{126bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.08514852)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{storage-columnar.gv_svg-tex.pdf}}%
    \put(0.81885146,0.8530714){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Vel\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{storage-columnar.gv_svg-tex.pdf}}%
    \put(0.44451484,0.8530714){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pos\end{tabular}}}}%
    \put(0.06336634,0.5986556){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.12871287,0.5986556){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.06336634,0.41449718){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.12871287,0.41449718){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.06336634,0.23025954){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}e\end{tabular}}}}%
    \put(0.12871287,0.23025954){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.81489107,0.68380411){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{storage-columnar.gv_svg-tex.pdf}}%
    \put(0.81489107,0.40657639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{storage-columnar.gv_svg-tex.pdf}}%
    \put(0.44055445,0.68380411){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{storage-columnar.gv_svg-tex.pdf}}%
    \put(0.44055445,0.40657639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{storage-columnar.gv_svg-tex.pdf}}%
    \put(0.44055445,0.12926944){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{storage-columnar.gv_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

